PD-Flow: A Point Cloud Denoising Framework with Normalizing Flows

Point cloud denoising aims to restore clean point clouds from raw observations corrupted by noise and outliers while preserving the fine-grained details. We present a novel deep learning-based denoising model, that incorporates normalizing flows and noise disentanglement techniques to achieve high denoising accuracy. Unlike existing works that extract features of point clouds for point-wise correction, we formulate the denoising process from the perspective of distribution learning and feature disentanglement. By considering noisy point clouds as a joint distribution of clean points and noise, the denoised results can be derived from disentangling the noise counterpart from latent point representation, and the mapping between Euclidean and latent spaces is modeled by normalizing flows. We evaluate our method on synthesized 3D models and real-world datasets with various noise settings. Qualitative and quantitative results show that our method outperforms previous state-of-the-art deep learning-based approaches.

==> changelog.txt <==
1.Refine some illustration to adapt new paper template, including Fig.2,Fig.3,Fig.4,Fig.5 and Fig.9.

2.Refine some table style in most Table.

3.Fix the incorrect operator name in Fig.9, e.g. "Softmax" -> "Sigmoid".

4.Eq.(6), Eq.(8) and corresponding texts have been updated.

5.Merge the experiment of uniformity to main paper (current page 11).

6.Merge the ablation study in supplementary material to main paper.
Adjust the ablation study order (make "Dimension augmentation" ahead of Effect on noise filtering strategies). 

